Constraining the Spin-Dependent WIMP-Nucleon Cross Sections with XENON1T

We report the first experimental results on spin-dependent elastic weakly interacting massive particle (WIMP) nucleon scattering from the XENON1T dark matter search experiment. The analysis uses the full ton year exposure of XENON1T to constrain the spin-dependent proton-only and neutron-only cases. No significant signal excess is observed, and a profile likelihood ratio analysis is used to set exclusion limits on the WIMP-nucleon interactions. This includes the most stringent constraint to date on the WIMP-neutron cross section, with a minimum of $6.3\times10^{-42}$ cm$^2$ at 30 GeV/c${}^2$ and 90% confidence level. The results are compared with those from collider searches and used to exclude new parameter space in an isoscalar theory with an axial-vector mediator.

==> datapoints/x1t_isoscalar_mediator_mass_95CL_limit.csv <==
mass_gev,limit_mediator_mass
6.0,136.58891381315397
7.257094138991105,211.8381162391389
8.777569223696508,302.2019870235734
10.616607694646106,403.48751140035546
12.840953579464028,507.8308934143514
15.531334826764208,604.5766400819138
18.785393157003163,683.3756566317967
22.72122776305521,737.037468884981
27.481681471658323,764.0640403991271
33.23952492293201,768.0604286868219
40.20372691684312,755.2916945363622
48.62703849563685,732.9950133403152
58.81516601053018,707.6392356489913
71.13786608980126,681.5387364872732
86.04236517677181,655.4230837209446
104.06959067154713,629.7157770071673
125.87380275161468,604.5095077400739
152.24633936687755,579.8630311782538
184.144336183703,555.8243268417566
222.72546380785977,532.43151600352
269.3899430006825,509.7145972418018
325.83136274223375,487.69609810489567
394.0981454760249,466.3920426800353
476.66789028688737,445.8129974867116
576.5372921410376,425.9644376172674
697.3309006177551,406.8476329513059
843.4326653017499,388.4601163459953
1020.1450419991627,370.7960920646107
1233.8814342021597,353.847092415991
1492.3989540597388,337.60217018548065
1805.0799504238978,322.0483611549383
2183.2725214386037,307.1710045855722
2640.7023698587373,292.95398598713655
3193.970948520294,279.3800514257074
3863.1579751024146,266.43100417786775
4672.5501831854135,254.0879344761931
5651.522758089446,242.33139297572828
6835.605447350961,231.14157780841603
8267.772038071054,220.49846514703765
10000.0,210.38194036253878


==> datapoints/x1t_n_only_limit.csv <==
mass_gev,limit,sensitivity_median,sensitivity_plus1sigma,sensitivity_plus2sigma,sensitivity_minus1sigma,sensitivity_minus2sigma
6.0,3.668236813361517e-39,6.956536077491129e-39,1.4923901761267823e-38,2.2666121436283743e-38,3.9960239412570756e-39,3.285984753369037e-39
6.841033720647804,1.17407540614778e-39,1.9477317198716205e-39,3.933371397387363e-39,6.013096273445857e-39,1.0179552253938039e-39,8.075671415290058e-40
7.799957061173392,3.859696312526093e-40,6.477465626910197e-40,1.2518484532098112e-39,1.918917870884797e-39,2.9444488109771727e-40,2.3892039864053033e-40
8.89329487918202,1.5319875365817843e-40,2.520580437287671e-40,4.726349105663196e-40,7.242420024689322e-40,1.0318317067395537e-40,8.395722175905007e-41
10.13988835935811,7.307056674645707e-41,1.1305901697056788e-40,2.07960707625241e-40,3.178504819709385e-40,4.430813300084952e-41,3.457583399583759e-41
11.56121969832883,3.95503556275706e-41,5.758858727687203e-41,1.0477108320599385e-40,1.5949441579742797e-40,2.2580917266754134e-41,1.646679545410865e-41
13.181782301347525,2.3887437590134455e-41,3.2814014971973155e-41,5.937087767026982e-41,8.996381588433781e-41,1.3223221157976293e-41,8.94788645922701e-42
15.02950287029281,1.5835161865314592e-41,2.0603942099288881e-41,3.717553912202296e-41,5.608136931343921e-41,8.614795430611811e-42,5.473573054531273e-42
17.136222656707673,1.1361916517819387e-41,1.4064708095605913e-41,2.5317926218023354e-41,3.8055143716113313e-41,6.073633523934535e-42,3.718950509593034e-42
19.538246173177686,8.78687086597885e-42,1.0354881537790929e-41,1.8597004121021533e-41,2.7875947234985813e-41,4.5871201951002766e-42,2.768657516967931e-42
22.276966818837753,7.31043196630553e-42,8.167646854199173e-42,1.4635558749596428e-41,2.189438630399661e-41,3.6890706747608945e-42,2.2277911860861975e-42
25.39958020023689,6.530439829725028e-42,6.85620440752459e-42,1.2258257224724847e-41,1.8313960924828038e-41,3.140300597206684e-42,1.9111244997310513e-42
28.959897440019805,6.251852191163506e-42,6.084362197042849e-42,1.0854625042889916e-41,1.6205025162047843e-41,2.8125858465191756e-42,1.7241696422890327e-42
33.019272488946264,6.391901410625047e-42,5.670304802555247e-42,1.0094555754255915e-41,1.5066511698258047e-41,2.6346877358918627e-42,1.6136824769525186e-42
37.647659421356614,6.85215718745799e-42,5.512732124537657e-42,9.79397638341143e-42,1.46198334347371e-41,2.565924820206535e-42,1.5454871120571583e-42
42.92481793416077,7.505711109138674e-42,5.553870802789434e-42,9.847673852046804e-42,1.4706185364078268e-41,2.5825197499568885e-42,1.4956061513328918e-42
48.941687823376924,8.289221887385775e-42,5.759735802670222e-42,1.0193529724610483e-41,1.5232005995498353e-41,2.6701228865445793e-42,1.472095309240823e-42
55.80195612418994,9.210659684830463e-42,6.107988249728906e-42,1.0790631629219641e-41,1.613565547089356e-41,2.819103423552885e-42,1.5041190378617934e-42
63.62384392061543,1.0280147053085374e-41,6.579485530769133e-42,1.160416332984021e-41,1.7364403390301538e-41,3.0212439861056856e-42,1.5908950301746756e-42
72.5421436163605,1.1505801916530685e-41,7.151501702941994e-42,1.2593398961652385e-41,1.885612543433214e-41,3.2670953276091934e-42,1.7203291896961905e-42
82.7105417745997,1.2898872867596316e-41,7.808389851523172e-42,1.3730421892442004e-41,2.0567791065436967e-41,3.550419208193792e-42,1.884340288450321e-42
94.30426755551422,1.448209486587257e-41,8.559093641673172e-42,1.5030683302382394e-41,2.2522132180311091e-41,3.8752036463466096e-42,2.0833107435195775e-42
107.5231123913776,1.6282777676984875e-41,9.417203630917184e-42,1.6517793373464843e-41,2.4754119452931825e-41,4.247419283510121e-42,2.318108340613125e-42
122.59487293640302,1.833221620930229e-41,1.0398428205148543e-41,1.8219064791417636e-41,2.730416427293551e-41,4.6739885913006026e-42,2.5884146778394857e-42
139.77927662274436,2.06663213700936e-41,1.1520991927651543e-41,2.0166216552124395e-41,3.021914932779913e-41,5.1629704462876306e-42,2.8942001567863607e-42
159.37245747065862,2.3326279482534097e-41,1.2805996279575444e-41,2.2396008114637657e-41,3.3553361529080333e-41,5.7237238978294485e-42,3.239827041376123e-42
181.712059283214,2.635934364139257e-41,1.4277890910853225e-41,2.495107210573795e-41,3.7369715462241795e-41,6.367125708086382e-42,3.631155445081017e-42
207.18305416747003,2.9819646028378613e-41,1.5964883810785864e-41,2.788063525464211e-41,4.174081783187662e-41,7.105755613545934e-42,4.075003577083941e-42
236.224376651077,3.3769256098644364e-41,1.789960001643003e-41,3.1241687586137556e-41,4.675068732135676e-41,7.954204055924244e-42,4.579330939168284e-42
269.336487718171,3.8279299283847864e-41,2.011970634818421e-41,3.5100089252091007e-41,5.249639054045904e-41,8.929360904596187e-42,5.153445747612322e-42
307.08999911347524,4.3431271371810033e-41,2.266867900101319e-41,3.9531935322255833e-41,5.90900617372078e-41,1.005077362768371e-41,5.808261665377109e-42
350.1355065348311,4.931843790250906e-41,2.5596544416628966e-41,4.4624871635299604e-41,6.666085968011503e-41,1.1340990064708184e-41,6.556309912997841e-42
399.21480116681334,5.604754410987761e-41,2.8960879662046936e-41,5.047988095971563e-41,7.53576249756556e-41,1.282602873345181e-41,7.411505848460667e-42
455.1736527606465,6.374068490032498e-41,3.2827841633306836e-41,5.721312258473085e-41,8.535163303370548e-41,1.453586147134762e-41,8.389764207056933e-42
518.9763845476697,7.25374401491421e-41,3.7273340764951886e-41,6.49580363349365e-41,9.683975776800362e-41,1.6504966337299347e-41,9.509382010520069e-42
591.7224911517485,8.259720205234824e-41,4.2384232734747605e-41,7.386748104994331e-41,1.1004771030494184e-40,1.8772886928701496e-41,1.0791368341568846e-41
674.6655858724724,9.410188857690848e-41,4.825974679886331e-41,8.411630776459696e-41,1.2523395487458062e-40,2.1384908047014696e-41,1.2259843043934315e-41
769.2350038523654,1.0725896301545532e-40,5.501300211417177e-41,9.590409955216315e-41,1.426939182098068e-40,2.439277330485152e-41,1.3942482650087968e-41
877.0604334094461,1.2230480490601116e-40,6.277262343061646e-41,1.0945810128101236e-40,1.6276454084465561e-40,2.785545042083974e-41,1.587102295373508e-41
1000.0,1.395084245804606e-40,7.168439461093429e-41,1.2503622624389754e-40,1.8582900877136055e-40,3.1839911862215887e-41,1.8081810340067611e-41


==> datapoints/x1t_p_only_limit.csv <==
mass_gev,limit,sensitivity_median,sensitivity_plus1sigma,sensitivity_plus2sigma,sensitivity_minus1sigma,sensitivity_minus2sigma
6.0,1.2203191436161477e-37,2.3905278373026676e-37,5.094015066005807e-37,7.934660283811339e-37,1.2231757106409671e-37,1.0628251976535371e-37
6.841033720647804,3.375170138489754e-38,6.768803141284334e-38,1.3415885486986636e-37,2.076774212015247e-37,3.0540478377329826e-38,2.601326610986068e-38
7.799957061173392,1.1496095301046307e-38,2.1714802471862546e-38,4.246072942441923e-38,6.531941558222808e-38,9.29598226859506e-39,7.689505639569028e-39
8.89329487918202,4.70605123134578e-39,8.106723926743595e-39,1.5879716467375506e-38,2.4279024269810554e-38,3.391594338074829e-39,2.7050122980963344e-39
10.13988835935811,2.259676923152141e-39,3.560640418080916e-39,6.900400641417031e-39,1.0488438730911334e-38,1.4583778167060831e-39,1.1158740923541394e-39
11.56121969832883,1.24216304079391e-39,1.80171535329064e-39,3.426099152049643e-39,5.179224404567804e-39,7.2676547073918116e-40,5.319564980040283e-40
13.181782301347525,7.628783061985726e-40,1.0282017678621429e-39,1.9110956001257267e-39,2.874890829985187e-39,4.126831067219725e-40,2.88757281550103e-40
15.02950287029281,5.108505396523414e-40,6.478550284112132e-40,1.1775971330042828e-39,1.7640923954076288e-39,2.6253669227557786e-40,1.7586450156790824e-40
17.136222656707673,3.658057020393531e-40,4.423976048651636e-40,7.895957519935998e-40,1.1788934289994407e-39,1.8407657161873483e-40,1.1846474579023092e-40
19.538246173177686,2.7989682949178458e-40,3.2461783057777127e-40,5.713864505320552e-40,8.509130344016387e-40,1.4020498752884894e-40,8.71373008236803e-41
22.276966818837753,2.296888790897019e-40,2.5437300161812335e-40,4.432853199841618e-40,6.589142258167941e-40,1.1438795592433936e-40,6.911819707910128e-41
25.39958020023689,2.028944328185114e-40,2.1155215856342535e-40,3.662438527306363e-40,5.437200947014669e-40,9.856926323561974e-41,5.838737242966338e-41
28.959897440019805,1.9363890826690512e-40,1.8558027529192082e-40,3.2011664500495932e-40,4.749047818576009e-40,8.846116087503609e-41,5.187552149931012e-41
33.019272488946264,1.998578139836886e-40,1.7066325877601132e-40,2.940495807238909e-40,4.361244376236277e-40,8.16372698095331e-41,4.789504708459065e-41
37.647659421356614,2.1763195389622364e-40,1.635166431173522e-40,2.819838584032498e-40,4.1828136976559615e-40,7.742365621182627e-41,4.558041260720917e-41
42.92481793416077,2.4080736766842684e-40,1.6222127986132987e-40,2.8043114268273967e-40,4.161522128165534e-40,7.588019406305786e-41,4.4450087391077166e-41
48.941687823376924,2.6602973357297234e-40,1.6561425717414606e-40,2.8730545912007705e-40,4.26622099991845e-40,7.678284579615252e-41,4.425498327314862e-41
55.80195612418994,2.9361872983055684e-40,1.7292319199621214e-40,3.0122845247333225e-40,4.476363156721888e-40,7.967469640477333e-41,4.4902865084620093e-41
63.62384392061543,3.241903171249578e-40,1.8352472629862334e-40,3.2107007185357694e-40,4.775071168482187e-40,8.41861867489716e-41,4.635179505840294e-41
72.5421436163605,3.5854695390741145e-40,1.9676367088845396e-40,3.4560210376915427e-40,5.143900751436279e-40,8.994414095597844e-41,4.859498303428145e-41
82.7105417745997,3.97543873525695e-40,2.122180700453692e-40,3.740016898872676e-40,5.570425588995167e-40,9.670346033370576e-41,5.166039926172685e-41
94.30426755551422,4.418845671108747e-40,2.3011053536163985e-40,4.066510841351201e-40,6.060342816595699e-40,1.045559755664546e-40,5.561228687772375e-41
107.5231123913776,4.923451860472387e-40,2.5078667845108797e-40,4.4415394540775086e-40,6.622666061288417e-40,1.1365423185807897e-40,6.054078273577017e-41
122.59487293640302,5.498175631104683e-40,2.746504963897337e-40,4.872117260304054e-40,7.267861053563525e-40,1.2417705113951396e-40,6.65580706652945e-41
139.77927662274436,6.1532889882860365e-40,3.0217608717068418e-40,5.366429586113707e-40,8.008130893346677e-40,1.3633484853991823e-40,7.379788084366388e-41
159.37245747065862,6.900611005499577e-40,3.3391766475382853e-40,5.933999572110712e-40,8.857663813046596e-40,1.5037410369892267e-40,8.241240521507099e-41
181.712059283214,7.753747850339864e-40,3.705232215799861e-40,6.585913493192629e-40,9.8329666190042e-40,1.6658353738421389e-40,9.256853633447369e-41
207.18305416747003,8.728321996109188e-40,4.127457238941582e-40,7.335007532325058e-40,1.0953141916869472e-39,1.8529908662599845e-40,1.0444051155526279e-40
236.224376651077,9.842298190158022e-40,4.614627089800284e-40,8.196189055136833e-40,1.2240362811993915e-39,2.069128294433477e-40,1.1820187178930208e-40
269.336487718171,1.1116311075127248e-39,5.176942405023118e-40,9.186733302450516e-40,1.3720311998332491e-39,2.318810885774471e-40,1.3401226442655583e-40
307.08999911347524,1.2574056776093165e-39,5.82625394732746e-40,1.0326654193799186e-39,1.5422729959812934e-39,2.6073463893307593e-40,1.520004899245005e-40
350.1355065348311,1.4242691109093128e-39,6.576273256214689e-40,1.163905431411998e-39,1.738193308244996e-39,2.9408820019339648e-40,1.723103094643459e-40
399.21480116681334,1.615333687998454e-39,7.442867126901845e-40,1.3150612541926728e-39,1.9637534307336547e-39,3.326538435626345e-40,1.9522406203498493e-40
455.1736527606465,1.8341622117210448e-39,8.444354788547174e-40,1.4892080445657456e-39,2.223517737873863e-39,3.772544731976701e-40,2.21085299915622e-40
518.9763845476697,2.0848292502347012e-39,9.601846327244982e-40,1.6898851224632137e-39,2.5227378458982112e-39,4.2883920099211e-40,2.502876421420827e-40
591.7224911517485,2.3719856810311634e-39,1.0939577359379109e-39,1.921152966423034e-39,2.8674370283259942e-39,4.884984808732921e-40,2.832831146384714e-40
674.6655858724724,2.700934631916965e-39,1.2485312257377426e-39,2.187662394656233e-39,3.264512664171126e-39,5.574824129210845e-40,3.20591780422112e-40
769.2350038523654,3.077714021657073e-39,1.4270761936528514e-39,2.494727571335134e-39,3.7218444864677416e-39,6.3721966023154884e-40,3.6281323623862924e-40
877.0604334094461,3.509186609152858e-39,1.6332016324370118e-39,2.8484033535384e-39,4.2484094424716666e-39,7.293369763885016e-40,4.106403101301953e-40
1000.0,4.0031360266690134e-39,1.8709966646335492e-39,3.2555632566056734e-39,4.8543977509589066e-39,8.356781460868226e-40,4.648752666991522e-40

